Listenability of Synthetic Speech: On the Effect of Linguistic Registers in Text-to-Speech Input

With the rapid advancement of Large Language Models (LLMs), LLM-generated text is increasingly being used as input for speech synthesis, yet little is known about its listenability compared to other linguistic registers. This paper presents a preliminary study of listenability across conversational, formal written, simplified written, and LLM-generated registers in terms of listener effort and comprehension during synthesized delivery. An experiment with 47 participants measured subjective mental effort, cognitive load, and cued recall in a within subjects design. Register characteristics were examined through readability metrics and Biber's Multi-Dimensional Analysis. Our findings indicate higher listenability for synthesized speech from written sources compared to radio transcripts, demonstrating the intricacies of language and register. Furthermore, LLM-generated text was as listenable as Wikipedia-sourced text, supporting its suitability in synthetic speech applications.

==> CHIIR_reviews.txt <==
SUBMISSION: 101
TITLE: Listenability in Spoken Conversational and Written Registers

-------------------------  METAREVIEW  ------------------------
RECOMMENDATION: reject
TEXT:
Overall this is an interesting paper on an area that is under researched, as acknowledged by all of the reviewers. There is the potential here to bring new insights and ideas into the field.

However, there were a number of issues highlighted by reviewers around the paper that indicates that I could not be accepted in it's current format. While an under researched area R2 highlights a number of papers that are relevant within the field, that might help situate this work. Further they highlight that the lack of work in this area, as put forward in the paper, might be overstated and suggest some more holistic reading. Further R2 raises further significant concerns regarding the design of the user evaluation, which may bring into question the validity of the findings of the paper. All reviewers point out areas where presentation could be improved within the paper, all of which will hopefully be useful to the authors.

Overall this is an interesting research direction, but this paper in it's current format needs some more work which hopefully can be addressed using the reviews for this submission



----------------------- REVIEW 1 ---------------------
SUBMISSION: 101
TITLE: Listenability in Spoken Conversational and Written Registers
AUTHORS: Tuyet Katie Nhi Tran and Laurianne Sitbon

----------- Overall evaluation -----------
SCORE: -2 (reject)
----- TEXT:
This paper looks at an important and timely research question, listenability in spoken conversational interaction. By comparing conversational, formal written, simplified written, and LLM-generated registers, the study investigates their impact on mental effort and recall.

The experiment is well-designed, with user responses thoroughly evaluated from multiple perspectives. This study presents some interesting findings and its methodology holds potential to benefit other researchers in CHIIR which looks at similar directions.

However, the paper has significant limitations that must be resolved prior to acceptance.
The data analysis approach is still unclear, and the results require a more in-depth interpretation to robustly support the findings and discussions.
Please also include a description of task competence conditions, such as the total and completed responses and the overall response statistics.
The overall presentation of this paper requires significant improvement. In particular,
- Please use the ACM reference style, especially for in-text citations.
- Additional explanations needed to enhance clarity and coherence.
        For example:
        - The term 'register' is not commonly used in Computer Science; consider simplifying the explanation to make it more accessible and understandable for the audience.
        - In page 4, Section 2.3, Readability 'the dictum "LISTENABILITY = ORAL-BASED LANGUAGE + CONSIDERATENESS"', please explain what does the 'CONSIDERATENESS' mean here.
        - The 'multidimensional analysis framework', has been mentioned in Section 2.2, Register, and also employed as part of the data analysis methods, but was not introduced nor explained anywhere.
        - Section 3.2, Data Collection Methods, how many questions in the cued recall questions? Were the participants repeating the task 4 times on the same topic or different topic?
- In the Related Work, Section 2.1.1, Listenability, the statement "Attempts to discover listenability research using the key search terms .. were not fruitful." is unprofessional. Please reframe this to more appropriately identify the research gap.
- Please ensure consistent labeling of the appendix. It is labeled as A.1, A.2, etc., in the Appendix section but referred to as F, G, etc., in the main body.
- Please fix the formatting of Table 1 header row.
- Please revise the presentation and structure of Section 3, Methods. In research papers involving user studies, the Method section typically focuses on data collection method. A typical structure as example can be Participants, Tasks, Procedure, Analysis Approach.  
- For Section 4, Results, please follow standard reporting formats for statistical tests. For example, when reporting one-way ANOVA results, include details such as M = 28.91, SE = 3.44, F(dof) = x.xx, p < .001. Ensure proper formatting with uppercase M, SE, F, and italicized p.
- Appendix A.6, Stimuli Analysis using the Multidimensional Analysis Tagger, is an important part of the results, which should be included in the main body. And please detailed explanations of the analysis protocol and the result details, e.g., each dimension, the 'Closest Text Type'.
----------- Strong points of this submission -----------
- important and timely research topic
- well-designed experiment
- the methodology holds the potential to benefit other researchers
----------- Development areas for this submission -----------
- The overall presentation, e.g., clarity, structure, and format, requires significant improvement.
- The data analysis approach is still unclear.
- Require a more in-depth interpretation to robustly support the findings and discussions.
----------- Relevance to CHIIR -----------
SCORE: 2 (Highly relevant, will interest many attendees)



----------------------- REVIEW 2 ---------------------
SUBMISSION: 101
TITLE: Listenability in Spoken Conversational and Written Registers
AUTHORS: Tuyet Katie Nhi Tran and Laurianne Sitbon

----------- Overall evaluation -----------
SCORE: -2 (reject)
----- TEXT:
This paper investigates different ways to evaluate spoken output, such as from LLMs. The authors compare different audio snippets; originally "audio-born" output vs text-first transformed into audio output.

The problem of listenability is interesting and understudied.

The context is good from a language point of view, but the paper does not include any CHIIR-related or information-seeking research.

-Adam Roegiest and Zuzana Pinkosova. 2024. Generative Information Systems Are Great If You Can Read. In Proceedings of the 2024 Conference on Human Information Interaction and Retrieval (CHIIR' 24). 165–177
-Aleksandr Chuklin, et al. 2019. Using audio transformations to improve comprehension in voice question answering. In Experimental IR Meets Multilinguality, Multimodality, and Interaction: 10th International Conference of the CLEF Association, CLEF 2019, Lugano, Switzerland, September 9–12, 2019, Proceedings 10. Springer, 164–170.
-Alexandra Vtyurina, Charles L. A. Clarke, Edith Law, Johanne R. Trippas, and Horatiu Bota. 2020. A Mixed-Method Analysis of Text and Audio Search Interfaces with Varying Task Complexity. In Proceedings of the 2020 ACM SIGIR on International Conference on Theory of Information Retrieval. 61–68.
-Marcel Gohsen, Johannes Kiesel, Mariam Korashi, Jan Ehlers, and Benno Stein. 2023. Guiding Oral Conversations: How to Nudge Users Towards
Asking Questions?. In Proceedings of the 2023 Conference on Human Information Interaction and Retrieval. 34–42.
-Johanne R. Trippas, Damiano Spina, Mark Sanderson, and Lawrence Cavedon. 2015. Towards Understanding the Impact of Length in Web Search
Result Summaries over a Speech-only Communication Channel. In Proceedings of the 38th International ACM SIGIR Conference on Research and Development in Information Retrieval. 991–994


The statement on P3 "Attempts to discover listenability research using the key search terms "listening," "listenability," "easy to listen," and "listening effort" using the [Anon.] Library, American Speech-Language-Hearing Association, ACM and IEEE were not fruitful."
Is misleading. I have checked some terms on the ACM DL, and many papers allude to listenability. Perhaps not directly to what the paper is about, but the authors should have looked at these results more holistically.


The paper offers a novel listenability perspective by approaching the topic from a non-search angle. However, this approach necessitates greater clarity in defining key terms, such as "register", to ensure accessibility to the CHIIR community. As such, it would benefit from more robust connections to established research (see above references). Drawing these connections would enhance the paper's relevance and contextual grounding within the "information-seeking" field, demonstrating how it builds upon prior work.

I am unsure about the correctness of the experiments and their conclusions.
-Why not use a Latin square design?
-The setup compared Australian Radio Talkback against written text that is "audiofied" has flaws that the authors have not discussed thoroughly. Talkback radio is an entirely different format than written text because it involves incredibly spontaneous, real-time dialogue influenced by live audience interaction and immediate feedback. In contrast, "audiofied" text—scripted content converted into audio, lacks live radio's dynamic, interactive nature. In addition, previous work has suggested that text cannot just be "translated" into audio. This discrepancy could lead to differences in the listenability measures that the authors describe in their Table 1 results.
Many references I stated above, suggest this. Contradictory results are fine, but I fear the validity of this paper's experiment.

One more helpful reference: Jennifer Lai, Clare-Marie Karat, and Nicole Yankelovich. 2009. Conversational Speech Interfaces and Technologies. In Human-Computer Interaction. CRC Press, 71–82.

Small questions and suggestions
-Are you planning on sharing the code?
-Why are most of the results hidden in the appendix? If results are added, they need to be described
-The tables can be formatted better. There is wrong white spacing in the top line and the "m (SE)" on each line is redundant.
-If you decide only to give two decimals after the comma, then do so everywhere (m = 28.91, SE = 3.438)
-In Section 3.5, there is a leap to EEGs and other measures, but they are not used? Please clarify.
-Add an example of a speech. Will you share the audio?
-It's unclear if this was a lab-based study. It was menationed that there was a questionnaire, but nothing more. Add more details about the experiment protocol


Overall, this paper is not yet ready for submission at CHIIR
----------- Strong points of this submission -----------
+The topic of listenability is often overlooked
+Bringing in new ideas to the CHIIR community
+Interesting investigation into spoken output evaluation
----------- Development areas for this submission -----------
-The experimental setup needs to be clarified
-The authors need to link their work to information-seeking
-Address methodological concerns
----------- Relevance to CHIIR -----------
SCORE: 0 (Some relevance, will interest a small group of attendees strongly)



----------------------- REVIEW 3 ---------------------
SUBMISSION: 101
TITLE: Listenability in Spoken Conversational and Written Registers
AUTHORS: Tuyet Katie Nhi Tran and Laurianne Sitbon

----------- Overall evaluation -----------
SCORE: 1 (weak accept)
----- TEXT:
The paper analyzes the listenability of generated speech using an online survey with 16 audio samples. Listenability is measured using NASA TLX and AIME for cognitive load, as well as a cued recall method (the latter I do not fully grasp).

The paper was to me very confusing to read. Key information to understand the aim of the paper is revealed after half its pages. Most things make sense to me after reading it fully, but I here want to provide my notes that I created as I was reading the paper the first time to illustrate my confusion (in the hope that it allows the authors to improve the paper):



I found the abstract to be not clear. When it speaks of written-based samples, it was not clear to me (when reading the first time) what is meant. So I could also not understand what intricacies are meant, and so on. After I read the abstract the first time, I understood that this study is about listenability of generated texts, but I had no clue of what was actually done in the paper. I found a similar situation at the end of the introduction. Up until the last paragraph, I was wondering on whether the paper is a theoretical one or an opinion piece, but then it mentions an "experiment" (without describing the experiment at all).

At the start of Section 3 I was really missing a straight statement of the hypothesis. "Hypothesis: "
Instead, the section just implicitly references large parts of the related work section by saying "the hypothesis between oral-based/spoken language, the linguistic features that differentiate it from written language, and listenability". I assume that the clearest definition of the hypothesis that is tested is in Section 2.3, "linguistic measures that characterize spoken conversational-based language will correlate with increased listenability." But I am not sure. Also, no citation is provided for that statement in Section 2.3, which makes me wonder of whether that statement is indeed part of related work, and not rather an idea of the authors? The text just says "It is hypothesised", without specifying who hypothesised it. If the last two paragraphs of section 2.3 are indeed the authors' ideas and the hypothesis that the paper wants to test (both of which I am only guessing as I read through the paper), I would suggest to move them to the end of the introduction.

The start of Section 3 also leaves me in confusion as to the state of the experiment/survey, as it says the survey was conducted (past), but that the results are anticipated to justify [...], which sounds as if the survey is not completed yet.

I did not understand how the cued recall multiple choice questions worked. Are participants shown four options (correct answer, semantic distractor #1, semantic distractor #2, and phonetic distractor), and the had to mark all words (of the four) that were actually part of the audio clip? Again, I'm guessing.



That said, I found the paper and its experiment intriguing. Certainly, one can critizise the small selection of audio samples and the biased recruitment of participants. However, as the paper is itself very clear about, it sees itself as a preliminary study. So I think this is all fine. A short paper is the right format for preliminary work. Rather, the question is of whether I would like to see the paper at the conference. I am torn. The paper itself is very confusing to me and needs a rewrite to be easier to comprehend for a CHIIR audience. I hope I could provide sufficient hints for that. But the experiment is interesting and the discussion section is very thoughtful.

Overall, I am slightly in favor of accepting the paper.


Minor:
- Typo p1, missing space: "2005).There"
- The appendices are not numbered consistently. They are actually A.1, A.2, ..., but are referenced as A, B, ...
----------- Strong points of this submission -----------
- Interesting research question
- Well-grounded in literature
- Very good discussion of results
----------- Development areas for this submission -----------
- The paper structure and clarity
- The paper structure and clarity
- The paper structure and clarity
----------- Relevance to CHIIR -----------
SCORE: 1 (relevant, will interest some attendees)

==> README.txt <==
It is essential to read the complete set of instructions provided within the template before creating your manuscript for submission to Interspeech 2026.

Templates are provided for both LaTeX and Microsoft Word. The organisers strongly recommend LaTeX, because the template provides many useful features and generates documents easier to process for publication and archiving.

Note: the Microsoft Word template is not included in the Paper Kit from the Overleaf Gallery.

Files included:

LaTeX
-----

Interspeech.cls - defines the Interspeech document class

IEEEtran.bst - BibTeX Bibliography Style file

template.tex - the template in LaTeX format: start from this to create your own manuscript

mybib.bib - example bibliography for use with LaTeX + BibTeX

for_review.pdf - the output from template.tex created with the correct settings for double-blind review, with author names & affiliations redacted *** READ THIS DOCUMENT: it contains important instructions that you need to follow ***

camera_ready.pdf - the output from template.tex created with the correct settings for publication, with author names & affiliations revealed

Microsoft Word
--------------

A basic template providing the necessary styles is provided in the Paper Kit available from the conference website. Authors must refer to the above PDFs for full instructions and manuscript specifications.

